Pose-Based Sign Language Appearance Transfer

We introduce a method for transferring the signer's appearance in sign language skeletal poses while preserving the sign content. Using estimated poses, we transfer the appearance of one signer to another, maintaining natural movements and transitions. This approach improves pose-based rendering and sign stitching while obfuscating identity. Our experiments show that while the method reduces signer identification accuracy, it slightly harms sign recognition performance, highlighting a tradeoff between privacy and utility. Our code is available at https://github.com/sign-language-processing/pose-anonymization.

==> figures/rendering/instructions.txt <==
srun --pty -n 1 -c 1 --time=00:30:00 --gres=gpu:1 --constraint=GPUMEM80GB --mem=16G bash -l
cd sign-language/pose-to-video/tmp
conda activate diffusers
pose_to_video --type=controlnet --model=sign/sd-controlnet-mediapipe --pose=original.pose --video=original-cn.mp4 --processors animatediff
pose_to_video --type=controlnet --model=sign/sd-controlnet-mediapipe --pose=interpreter.pose --video=interpreter-cn.mp4 --processors animatediff

ffmpeg -i interpreter-cn.mp4 -vf "select=eq(n\,25),crop=200:200:156:20" -vsync vfr -frames:v 1 interpreter-cn.png -y
ffmpeg -i original-cn.mp4 -vf "select=eq(n\,25),crop=200:200:156:20" -vsync vfr -frames:v 1 original-cn.png -y
ffmpeg -i original.mp4 -vf "select=eq(n\,25),crop=300:300:234:30" -vsync vfr -frames:v 1 original.png -y
ffmpeg -i interpreter.mp4 -vf "select=eq(n\,25),crop=300:300:234:30" -vsync vfr -frames:v 1 interpreter.png -y

